A Cross-Domain Evaluation of Approaches for Causal Knowledge Extraction

Causal knowledge extraction is the task of extracting relevant causes and effects from text by detecting the causal relation. Although this task is important for language understanding and knowledge discovery, recent works in this domain have largely focused on binary classification of a text segment as causal or non-causal. In this regard, we perform a thorough analysis of three sequence tagging models for causal knowledge extraction and compare it with a span based approach to causality extraction. Our experiments show that embeddings from pre-trained language models (e.g. BERT) provide a significant performance boost on this task compared to previous state-of-the-art models with complex architectures. We observe that span based models perform better than simple sequence tagging models based on BERT across all 4 data sets from diverse domains with different types of cause-effect phrases.

==> reviews.txt <==
Paper Summary:
This paper compares two different existing approaches (for relation extraction) in extracting causal
knowledge, namely sequence tagging and span classification. Four models are evaluated on four existing
benchmarks: SCITE, MedCaus, BeCauSE 2.0 and FinCausal.
Summary Of Strengths:
A comparative study on neural methods for causal relation extraction, which unfortunately offers limited
new insights.
Summary Of Weaknesses:
The main contribution of this paper is a comparative study of existing approaches for relation extraction on existing benchmarks, which does not offer any interesting and novel insights, e.g., partial matching results in better F1 scores, BERT-based models achieve better scores. 

There is also an inconsistency that the paper introduce a 'span-based causal knowledge extraction baseline', which is an existing method that is simply
applied to different relation extraction datasets.

Comments, Suggestions And Typos:
Figure 3 is unreadable.
Some section titles are in lowercase.
Footnote numbers should follow immediately after a punctuation, without any space.
Overall Assessment: 2 = Borderline: This paper has some merit, but also significant flaws. It does not
warrant publication at top-tier venues, but might still be a good pick for workshops.


TODO: improve Figure 3

Insights from experiments
Increasing the number of negative samples does not improve the performance of the SpERT model consistently. 
The best way to remove the dependency on the maximum span size is to select the 99 percentile span size from the training data.
Fixed section titles, footnote numbers





Paper Summary:
This paper presents a study on a task which the authors call Causal Knowledge Extraction. The authors
compare several SOTA methods for various flavors of this task because they have found that such a
comparison is so far missing in literature. The three sub-tasks covered by this paper are Text Classification,
Causal Relation Identification, and Cause-effect Extraction. The chosen SOTA methods cover BERT sequence
taggers (on the token level and on the span level), an LSTM+CRF sequence tagger, and a variant of the
LSTM+CRF with a "graph convolution encoder". Four datasets are selected by the authors of this paper for
running comparative experiments. The main finding of the paper is that the BERT-based sequence taggers
outperform the LSTM-based models.
Summary Of Strengths:
The underlying idea of the paper is to pick published approaches from a few related tasks in the domain
of Causal Knowledge Extraction, and to run experiments with them in a setting that allows for direct
comparison. This is a great idea, as published methods in some NLP tasks do absolutely lack
comparability. Such a paper can be of great utility to researchers working in this field.
Summary Of Weaknesses:
The paper suffers from a great lack of detail and examples on various fronts. This is unfortunately to a
degree that makes following the paper very hard. For instance, even after reading the entire first three
pages, I still did not know what exactly the chosen task looks like on the level of individual examples. It
was particularly unclear which linguistic units were being worked with (entire sentences? multiple
sentences? just words? just verbs?)
This lack of detail continues in the description of the SOTA methods under comparison. If the core of
this paper is to generate value by comparing SOTA methods, these methods need to be very well
explained and their commonalities and differences need to be laid out. In this paper, only 50 lines=~1
column are spent to describe four different neural architectures.
Same holds for the description of datasets.
Comments, Suggestions And Typos:
Extend description of tasks, models, datasets.
Overall Assessment: 1 = Poor: This paper has significant flaws, and I would argue against publishing it at
any *ACL venue.


TODO: extend description of the other models and datasets.

Added a figure with an example of the cause-effect extraction task.
Expanded the description of the SpERT model.




Paper Summary:
This paper proposes a span-based method for causal knowledge extraction. They showed that generateand-
test style span-based models using BERT ourperformed baselines, including BERT-based sequence
taggers, on four datasets from distinct domains.
Summary Of Strengths:
Strong experimental results on four datasets.
Summary Of Weaknesses:
There is no proposal of original methods. The best-performing model was proposed in Eberts and Ulges,
2019, although the original paper did not apply their method to causal knowledge extraction. Also,
unfortunately, the observation obtained by their experiments looks quite predictable. I have to say that the
novelty is quite limited.
Comments, Suggestions And Typos:
The authors should have proposed a method that can outperform Eberts and Ulges, 2019.
Overall Assessment: 1.5


This paper presents a cross domain evaluation on the causal knowledge extraction task. 
The motivation behind this was to establish a fair comparison between state-of-the-art models on different data sets. 
We propose a simple method to select the span size parameter of the SpERT model based on the training data distribution. 
